Virtualization & Microservice Architecture for Software-Defined Vehicles: An Evaluation and Exploration

The emergence of Software-Defined Vehicles (SDVs) signifies a shift from a distributed network of electronic control units (ECUs) to a centralized computing architecture within the vehicle's electrical and electronic systems. This transition addresses the growing complexity and demand for enhanced functionality in traditional E/E architectures, with containerization and virtualization streamlining software development and updates within the SDV framework. While widely used in cloud computing, their performance and suitability for intelligent vehicles have yet to be thoroughly evaluated. In this work, we conduct a comprehensive performance evaluation of containerization and virtualization on embedded and high-performance AMD64 and ARM64 systems, focusing on CPU, memory, network, and disk metrics. In addition, we assess their impact on real-world automotive applications using the Autoware framework and further integrate a microservice-based architecture to evaluate its start-up time and resource consumption. Our extensive experiments reveal a slight 0-5% performance decline in CPU, memory, and network usage for both containerization and virtualization compared to bare-metal setups, with more significant reductions in disk operations-5-15% for containerized environments and up to 35% for virtualized setups. Despite these declines, experiments with actual vehicle applications demonstrate minimal impact on the Autoware framework, and in some cases, a microservice architecture integration improves start-up time by up to 18%.

==> data/arm-10-k3s-system-usage-processed-with-zeros.dat <==
Time	CPU	Memory
0	0.0	0.0
1	0.0	0.0
2	11.3777777777778	5.651055
3	403.1333333333333	5.7158225
4	404.64	6.169756666666667
5	489.28	6.458305
6	526.1866666666667	6.638249999999999
7	570.88	6.580045
8	605.3866666666667	6.652
9	712.9066666666666	6.3646575
10	759.9466666666667	6.460296666666667
11	796.2133333333334	6.992273333333333
12	882.7733333333333	7.4379725
13	1011.0666666666668	7.85078
14	1205.9733333333334	8.870135
15	1307.52	10.4688
16	1237.5466666666666	11.921275
17	992.0533333333332	12.992566666666669
18	957.0133333333332	13.457225
19	886.72	13.7517
20	889.1733333333334	14.087025
21	885.6	14.269833333333333
22	883.0933333333335	14.366725
23	897.6533333333333	14.645133333333334
24	873.3866666666667	15.025475
25	832.5333333333334	15.371766666666666
26	812.4266666666666	16.369025
27	797.6533333333333	16.584733333333332
28	781.4399999999999	16.721325
29	794.4	16.797700000000003
30	791.84	16.8332
31	790.72	16.864800000000002
32	756.3733333333333	17.022466666666666
33	667.4666666666666	17.3593
34	654.6666666666667	17.577033333333333
35	634.5600000000001	17.793325
36	644.0533333333333	17.827566666666666
37	604.5333333333333	17.94755
38	639.8933333333334	18.0513
39	626.6133333333333	18.3129
40	607.68	18.6843
41	555.3066666666667	18.69295
42	591.6266666666667	18.6693
43	614.5066666666668	18.67635
44	589.3866666666667	18.775466666666667
45	596.6400000000001	18.801625
46	598.08	18.97243333333333
47	587.4133333333334	19.1661
48	553.3333333333333	19.119225
49	575.9466666666667	19.08523333333333
50	576.9066666666668	19.16875
51	583.6800000000001	19.2682
52	584.2666666666667	19.4141
53	593.5466666666667	19.4466
54	592.0533333333333	19.496475
55	629.4933333333333	19.5691
56	646.4	19.708875
57	650.5066666666668	19.8136
58	685.2266666666667	19.780475
59	688.4266666666667	19.8475
60	668.1066666666667	19.9789
61	672.7466666666667	20.08033333333333
62	661.76	20.146675
63	613.3866666666667	20.303266666666666
64	600.3733333333333	20.237
65	598.4533333333334	20.251566666666665
66	580.3199999999999	20.276333333333337
67	604.8	20.295875
68	616.7466666666667	20.278666666666663
69	623.9999999999999	20.250325
70	624.4799999999999	20.291533333333334
71	634.4533333333334	20.34595
72	610.72	20.393733333333333
73	600.2666666666667	20.43555
74	579.36	20.4456
75	563.3599999999999	20.439575
76	550.1866666666667	20.351866666666663
77	544.1600000000001	20.459325
78	540.1066666666667	20.514866666666663
79	562.9333333333333	20.528
80	557.6	20.519166666666667
81	551.6266666666667	20.500875
82	559.4666666666666	20.5247
83	562.0266666666666	20.517266666666668
84	552.1066666666667	20.534325
85	575.7866666666666	20.442633333333333
86	573.6533333333333	20.47585
87	578.6666666666667	20.52733333333333
88	564.0	20.576725
89	569.6533333333334	20.545366666666663
90	542.9866666666667	20.4753
91	539.36	20.506533333333334
92	520.2666666666667	20.588675
93	562.24	20.559
94	564.7466666666667	20.613675
95	564.7466666666667	20.6116
96	580.3733333333333	20.6241
97	593.28	20.547366666666665
98	554.8266666666666	20.52125
99	555.0933333333335	20.54693333333333
100	553.8133333333334	20.640725
101	532.2133333333334	20.674966666666663
102	517.92	20.68093333333333
103	534.72	20.708
104	512.9599999999999	20.69213333333333
105	505.7600000000001	20.857525000000003
106	519.8399999999999	20.971566666666664
107	518.0266666666666	20.99075
108	506.18666666666667	21.04673333333333
109	510.72	21.01955
110	514.2933333333333	21.096933333333336
111	513.3333333333334	21.08165
112	521.76	21.05823333333333
113	534.72	21.14175
114	558.9866666666667	21.130433333333333
115	555.8933333333333	21.123275
116	535.7333333333333	21.24293333333333
117	525.92	21.177
118	508.64	21.154766666666664
119	492.4266666666666	21.187833333333334
120	517.3866666666667	21.203925
121	521.4399999999999	21.22693333333333
122	521.0666666666667	21.3899
123	522.8266666666666	21.361100000000004
124	515.7333333333333	21.2425
125	487.2533333333333	21.298866666666665
126	484.96	21.263975
127	505.6	21.325166666666664
128	527.84	21.275225
129	531.9466666666667	21.239866666666668
130	548.7466666666667	21.366375
131	539.9466666666667	21.306166666666662
132	527.1466666666668	21.29475
133	497.44	21.328533333333336
134	521.1733333333334	21.41905
135	508.0	21.355166666666666
136	531.4666666666667	21.368025
137	545.8666666666666	21.38823333333333
138	566.3466666666667	21.299566666666667
139	552.5866666666666	21.255025
140	574.7733333333333	21.257166666666667
141	557.5466666666666	21.17915
142	524.1600000000001	21.163066666666666
143	512.2666666666667	20.98295
144	491.3066666666667	20.985333333333333
145	464.26666666666665	20.882075
146	471.0222222222222	20.88945


==> data/arm-17-k3s-system-usage-processed-with-zeros.dat <==
Time	CPU	Memory
0	0.0	0.0
1	0.0	0.0
2	19.68888888888887	5.554735
3	446.26666666666665	5.6627025
4	489.4933333333333	6.007436666666667
5	546.56	6.3990475
6	665.28	6.86762
7	736.5333333333333	7.109583333333333
8	774.9333333333333	6.9567575
9	815.68	7.154486666666667
10	912.8533333333332	6.72878
11	983.0933333333332	6.837716666666666
12	1046.88	7.2140875
13	1126.56	7.87575
14	1160.6933333333332	8.508560000000001
15	1185.493333333333	9.6869975
16	1114.0266666666666	10.7524
17	1023.4133333333332	12.80315
18	911.36	13.867666666666668
19	840.64	14.287875
20	782.4533333333334	14.6275
21	842.4	14.8396
22	912.8	14.951066666666668
23	961.6533333333332	15.556633333333332
24	1037.6533333333334	16.242475
25	1099.9466666666667	16.5354
26	1021.3866666666668	16.7931
27	955.6266666666668	17.127533333333332
28	926.8266666666666	17.3858
29	864.1066666666668	18.298366666666663
30	787.5200000000001	18.9418
31	757.92	19.2766
32	760.9066666666665	19.546266666666668
33	728.5866666666667	19.48995
34	663.3599999999999	19.394
35	644.6400000000001	19.39845
36	692.8533333333334	19.39053333333333
37	685.6	19.726125
38	671.2	19.831133333333334
39	743.7333333333333	19.8878
40	750.9333333333333	19.95505
41	692.2666666666667	20.26623333333333
42	681.0133333333333	20.48775
43	691.6800000000001	20.33813333333333
44	699.1466666666668	20.3109
45	690.1866666666667	20.491633333333333
46	683.36	20.6071
47	675.3599999999999	20.77205
48	703.52	20.65973333333333
49	666.6666666666666	20.6231
50	670.72	20.6848
51	694.4000000000001	20.74475
52	694.24	21.039266666666663
53	666.08	21.3832
54	690.24	21.40713333333333
55	671.04	21.139133333333334
56	655.8399999999999	21.368625
57	652.64	21.13113333333333
58	649.4933333333333	21.36225
59	623.36	21.3342
60	613.3333333333333	21.284275
61	625.9733333333334	21.2429
62	662.88	21.23933333333333
63	670.8799999999999	21.394225
64	681.76	21.638166666666667
65	724.3733333333332	21.381375
66	735.68	21.3278
67	704.8533333333332	21.853825
68	697.44	21.6151
69	689.5466666666667	21.42985
70	679.9466666666667	21.4176
71	676.96	21.425066666666662
72	708.1600000000001	21.483275
73	774.72	21.64343333333333
74	825.2266666666667	21.699775
75	870.5066666666665	21.688233333333333
76	846.4	21.957975
77	815.3599999999999	21.92113333333333
78	760.1066666666667	21.61276666666667
79	720.4266666666666	21.568425
80	678.8266666666666	21.580066666666667
81	704.5333333333333	21.85725
82	670.1333333333333	21.8091
83	662.8799999999999	21.850075
84	663.5733333333334	21.744966666666667
85	649.28	21.671775
86	628.96	21.726433333333333
87	666.5066666666667	21.86923333333333
88	659.9466666666667	21.893825
89	641.8133333333333	21.805733333333333
90	675.7866666666666	21.62565
91	690.4533333333333	21.641333333333336
92	714.9866666666667	21.7056
93	732.2666666666667	21.701733333333333
94	729.0666666666666	21.692733333333333
95	731.9466666666666	21.633825
96	742.8266666666666	21.5155
97	703.9466666666666	21.82505
98	712.0	21.755366666666664
99	710.08	21.696175
100	681.5466666666667	21.752
101	679.2	21.7888
102	690.08	22.012633333333337
103	660.6400000000001	22.04853333333333
104	663.6800000000001	22.033225
105	635.52	21.8882
106	610.88	21.990025
107	585.9733333333334	21.9953
108	575.3066666666666	22.012125
109	577.3866666666667	22.172966666666667
110	571.4133333333333	22.114500000000003
111	570.6133333333333	22.054775
112	579.5733333333333	22.0415
113	602.5066666666668	22.0736
114	631.52	22.23333333333333
115	625.0666666666667	22.464875
116	707.4666666666666	22.61303333333333
117	698.72	22.676525
118	683.84	22.79553333333333
119	657.8133333333333	22.64313333333333
120	720.6933333333334	22.514425
121	612.1066666666667	22.55513333333333
122	652.32	22.7055
123	665.8133333333333	22.639666666666667
124	652.1600000000001	22.757125
125	637.92	22.6294
126	699.5733333333333	22.611266666666666
127	687.7333333333333	22.682375
128	679.4133333333333	22.70296666666667
129	774.0799999999999	22.629875
130	782.24	22.59403333333333
131	779.0933333333335	22.76515
132	806.1866666666667	23.1341
133	794.4533333333333	22.969225
134	745.6533333333334	22.99423333333333
135	745.8666666666667	22.8806
136	723.6266666666666	23.01595
137	705.9199999999998	23.199366666666663
138	765.28	22.881925
139	738.8266666666666	22.9345
140	704.9066666666665	22.968225
141	698.6666666666667	22.74523333333333
142	645.1200000000001	22.720366666666667
143	577.76	22.643175
144	565.8133333333333	22.573066666666666
145	543.8	22.510975
146	507.2	22.47865


==> data/arm-26-k3s-system-usage-processed-with-zeros.dat <==
Time	CPU	Memory
0	0.0	0.0
1	0.0	0.0
2	10.8444444444444	5.72975
3	450.9333333333333	5.7974275
4	517.3333333333333	5.962316666666666
5	610.1333333333333	6.4679825
6	771.8933333333333	6.876016666666668
7	850.8266666666666	7.19625
8	935.6266666666668	7.4230175
9	957.6	7.656036666666666
10	993.6	7.899749999999999
11	953.5466666666669	7.808703333333334
12	972.1066666666668	7.53996
13	993.2266666666668	7.5062
14	1132.9066666666663	7.8173625
15	1191.6266666666666	8.37121
16	1220.64	9.4604975
17	1201.12	11.338
18	1165.493333333333	12.329833333333331
19	1010.2933333333334	12.969075
20	947.5733333333334	14.256133333333333
21	917.1733333333334	15.178125
22	875.4666666666666	15.737633333333337
23	877.3333333333333	16.28465
24	924.64	16.482200000000002
25	952.32	16.806649999999998
26	991.8933333333334	17.354133333333333
27	962.0266666666666	17.74625
28	880.5866666666667	18.47746666666667
29	764.5333333333333	19.248166666666663
30	735.5733333333333	19.626175
31	686.9333333333333	19.918133333333333
32	718.1866666666667	20.15045
33	773.2266666666667	20.260366666666663
34	791.8933333333332	20.457575
35	716.5866666666667	20.622366666666668
36	700.3733333333333	20.59135
37	676.2133333333334	20.437466666666666
38	749.6	20.50883333333333
39	778.72	20.648925
40	811.1466666666666	20.74333333333333
41	807.6266666666667	20.84965
42	792.4266666666666	21.019066666666664
43	712.48	21.108225
44	709.4933333333333	21.2551
45	722.2933333333333	21.284675
46	742.0266666666666	21.27776666666667
47	756.1066666666668	21.366125
48	755.4666666666666	21.4799
49	772.96	21.40563333333333
50	792.0	21.61305
51	758.08	21.679166666666664
52	778.24	22.138425
53	759.8399999999999	21.75243333333333
54	740.3733333333332	22.126625
55	676.1066666666668	22.101766666666663
56	673.0133333333333	22.0558
57	646.88	21.8798
58	645.1733333333334	22.1088
59	659.5733333333334	22.02693333333333
60	712.2666666666667	22.19523333333333
61	740.7466666666667	22.171175
62	735.8399999999999	22.3395
63	750.0266666666666	22.4666
64	747.4133333333333	22.357433333333333
65	721.7066666666667	22.51555
66	711.68	22.276966666666667
67	736.0	22.216575
68	736.8	22.2778
69	699.04	22.3035
70	691.52	22.1706
71	646.5066666666665	21.977933333333336
72	647.1466666666668	22.240975
73	626.8266666666666	22.088766666666668
74	676.3199999999999	22.2153
75	727.2533333333333	22.115033333333333
76	781.0133333333333	22.2305
77	778.6666666666666	22.48753333333333
78	805.5466666666667	22.42055
79	826.5066666666665	22.2676
80	821.3866666666667	22.2353
81	854.5066666666665	22.374825
82	814.4	22.287433333333336
83	834.4	22.52095
84	809.6	22.0565
85	832.5866666666667	22.310225
86	798.8266666666666	22.200666666666667
87	824.2133333333334	22.421175
88	836.2133333333334	22.38133333333333
89	864.5866666666667	22.2202
90	800.1066666666667	22.400775
91	773.2266666666667	22.5355
92	813.0133333333333	22.3794
93	770.1333333333334	22.311866666666663
94	718.08	22.513025
95	682.5600000000001	22.413066666666666
96	711.36	22.48385
97	654.08	22.3954
98	609.7066666666667	22.5402
99	622.8266666666666	22.351266666666664
100	650.1333333333333	22.3546
101	597.1733333333333	22.5348
102	664.3733333333333	22.444533333333336
103	708.7466666666667	22.40755
104	735.3066666666666	22.645266666666668
105	710.08	22.494225
106	780.1066666666667	22.69813333333333
107	717.2266666666667	22.47815
108	706.1333333333333	22.936333333333334
109	667.9466666666666	22.847725
110	750.6666666666666	22.861400000000003
111	715.04	22.83066666666667
112	740.4799999999999	23.04475
113	767.1466666666666	23.0532
114	757.8133333333333	23.018325
115	678.7733333333333	23.2195
116	711.2533333333333	22.9542
117	674.0266666666666	23.0059
118	666.9866666666667	23.145975
119	655.1466666666668	23.0452
120	676.2666666666667	23.20253333333333
121	640.2666666666667	23.038525
122	642.8266666666666	23.063466666666667
123	702.9333333333334	23.1291
124	787.0400000000001	23.0427
125	795.04	23.3009
126	830.9866666666667	23.67793333333333
127	924.0533333333332	23.24975
128	873.5466666666665	23.3713
129	856.6933333333333	23.58705
130	869.6533333333333	23.676666666666662
131	830.1866666666667	23.514466666666664
132	737.0666666666666	23.4576
133	790.6133333333333	23.56063333333333
134	838.0799999999999	23.43895
135	834.1866666666667	23.808733333333333
136	867.1466666666668	23.938025
137	914.1333333333334	23.6817
138	870.9333333333334	23.54895
139	799.1466666666668	23.403566666666663
140	794.4533333333334	23.436425
141	796.2133333333334	23.453666666666667
142	727.9466666666667	23.210799999999995
143	674.1866666666667	23.29685
144	616.0533333333333	23.0555
145	599.4	22.981425
146	515.1999999999999	22.96555


==> data/arm-5-k3s-system-usage-processed-with-zeros.dat <==
Time	CPU	Memory
0	0.0	0.0
1	0.0	0.0
2	20.6888888888889	5.61769
3	401.26666666666668	5.79963
4	406.13333333333333	5.811843333333334
5	480.48	5.9601125
6	518.72	6.172109999999999
7	549.4933333333333	6.309129999999999
8	622.7733333333333	6.699295
9	708.64	6.888136666666667
10	745.49333333333334	7.1413225
11	788.3733333333333	7.364503333333333
12	885.68	7.3754175
13	1061.6	7.58061
14	1244.53333333333336	7.784863333333334
15	1300.85333333333327	8.38864
16	1203.6	9.10633333333333
17	1003.70666666666666	11.0587455
18	994.98666666666666	11.2698186666666666
19	894.77333333333334	11.47013075
20	885.25333333333332	12.8056375
21	863.33333333333334	13.090931
22	843.81333333333336	14.2125625
23	790.29333333333334	15.316023333333334
24	734.8266666666667	16.4205125
25	733.5466666666667	16.542466666666667
26	775.6800000000001	16.7276475
27	774.56	16.974195
28	748.8533333333337	17.269533333333332
29	753.9733333333334	17.953175
30	717.7066666666666	18.391733333333336
31	719.4666666666666	19.49995
32	673.5466666666667	19.876066666666668
33	625.76	19.7663
34	593.76	20.9199
35	590.2266666666667	20.346933333333334
36	569.4666666666667	20.612525
37	550.1866666666667	20.2707
38	544.8799999999999	20.829975
39	544.2666666666667	21.298666666666666
40	532.0266666666666	21.412375
41	557.3866666666667	21.5314
42	603.4666666666667	21.7041
43	680.1066666666668	21.821125
44	720.8533333333334	21.926266666666667
45	738.7733333333333	21.8673
46	753.9200000000001	21.874033333333333
47	763.36	21.964575
48	738.5600000000001	21.0912
49	730.0266666666666	21.200425
50	746.6666666666667	21.219875000000002
51	698.0266666666666	21.438533333333336
52	658.1866666666667	21.572425
53	639.68	21.710566666666665
54	617.4399999999999	21.83865
55	594.5600000000001	21.892133333333334
56	593.4933333333333	21.857675
57	591.0933333333334	21.994075000000002
58	607.3066666666666	21.1135
59	607.3066666666666	21.183325
60	628.48	21.141
61	609.6	21.084325
62	612.48	21.116966666666663
63	619.7333333333333	21.19135
64	652.0533333333333	21.195175
65	667.8399999999999	21.20843333333333
66	695.36	21.30875
67	696.9066666666668	21.285466666666668
68	671.3066666666666	21.25115
69	633.5466666666667	21.27863333333333
70	598.1333333333334	21.31005
71	567.5733333333333	21.2728
72	566.5066666666668	21.23173333333333
73	571.6266666666667	21.170025
74	566.4533333333333	21.1437
75	560.2666666666667	21.133275
76	555.1466666666668	21.113466666666667
77	565.8133333333333	21.070875
78	558.9333333333334	21.076125
79	576.6400000000001	21.104033333333334
80	567.6800000000001	21.100075
81	561.4399999999999	21.0695
82	544.3733333333333	21.112525
83	546.6133333333333	21.125766666666667
84	533.3866666666667	21.060625
85	533.5466666666666	21.09745
86	544.0	21.0663
87	547.68	21.9969
88	540.1600000000001	20.92883333333333
89	535.7333333333333	20.985575
90	541.6533333333334	20.923066666666665
91	545.4933333333332	20.995825
92	550.7733333333333	20.1652
93	556.3199999999999	20.1327
94	576.8	20.17925
95	590.7733333333333	20.26856666666667
96	597.1200000000001	20.303975
97	579.5200000000001	20.28473333333333
98	555.4133333333333	20.2772
99	538.7733333333333	20.215275
100	537.28	20.202466666666663
101	538.4	20.317025
102	536.1600000000001	20.33353333333333
103	547.04	20.353925
104	572.48	20.355666666666668
105	562.4533333333333	20.365275
106	547.4133333333333	20.427425
107	559.1466666666668	20.52773333333333
108	573.3866666666667	20.625375
109	550.0266666666666	20.862133333333333
110	558.1333333333333	20.9092
111	564.64	19.9384
112	558.3466666666666	19.90005
113	530.5066666666667	19.934633333333333
114	506.18666666666667	19.97935
115	503.7866666666667	19.903675
116	490.3466666666667	19.80453333333333
117	482.0266666666666	19.86725
118	506.50666666666666	19.322466666666667
119	524.5866666666667	19.283225
120	503.3066666666667	19.2977
121	504.8	19.274975
122	505.92	19.205
123	502.7200000000001	19.204733333333333
124	510.0799999999999	19.17705
125	520.5333333333334	19.139866666666663
126	515.7333333333333	19.09215
127	519.4133333333333	19.13383333333333
128	528.5866666666667	19.0961
129	519.1466666666668	19.103875
130	533.8666666666667	19.16023333333333
131	559.7866666666666	19.191975
132	574.2933333333333	19.2296
133	561.1200000000001	19.244275
134	568.48	19.2818
135	558.4533333333334	19.342875
136	558.1333333333334	19.29455
137	566.88	19.2855
138	581.76	19.249
139	611.7333333333333	19.391466666666663
140	634.8266666666666	19.405525
141	607.3066666666666	19.37743333333333
142	584.2666666666667	19.35815
143	552.5866666666667	19.176775
144	515.2533333333333	19.172733333333333
145	483.4666666666667	19.106575
146	494.7555555555557	19.10185


==> data/arm-bare-system-usage-processed-with-zeros.dat <==
Time	CPU	Memory
0	0.0	0.0
1	0.0	0.0
2	14.4	5.20109
3	243.2	5.21195
4	286.93333333333334	6.222386666666666
5	295.46666666666664	6.240326666666666
6	279.46666666666664	6.260256666666667
7	277.33333333333334	6.279036666666667
8	285.46666666666667	6.29792
9	285.60000000000001	6.319743333333333
10	285.33333333333333	6.37031
11	297.06666666666666	6.423183333333333
12	288.53333333333335	6.457383333333333
13	293.86666666666667	7.45864
14	297.06666666666666	7.455386666666667
15	290.66666666666667	8.458113333333333
16	294.93333333333334	9.460736666666667
17	293.86666666666667	10.461473333333333
18	358.13333333333333	11.46294
19	399.2	12.462836666666667
20	397.06666666666666	13.463043333333334
19	456.0	13.463043333333334
20	509.2	13.463986666666667
21	599.19999999999999	13.4656666666666665
22	596.0	13.4680800000000005
23	698.13333333333333	13.469756666666666
24	805.60000000000001	14.470596666666666
25	1041.0666666666666	14.470913333333333
26	1358.6666666666667	15.17144
27	1458.1333333333332	15.272906666666667
28	1441.3333333333333	15.374163333333333
29	1258.3999999999999	15.4745833333333325
30	1053.0666666666666	15.474166666666666
31	909.0666666666666	15.475006666666666
32	866.1333333333332	15.57616
33	778.1333333333334	15.577416666666667
34	761.33333333333333	15.678046666666667
35	700.26666666666667	16.47983
36	700.26666666666667	16.4805633333333335
37	700.26666666666667	16.480773333333334
38	697.06666666666666	16.480666666666667
39	694.93333333333334	16.682869999999999
40	693.86666666666667	16.88392
41	798.13333333333333	17.8847600000000005
42	800.26666666666667	17.884656666666666
43	801.33333333333333	17.88623
44	797.06666666666666	17.9877
45	767.06666666666666	17.989063333333334
46	752.8	18.490006666666666
47	733.86666666666666	18.4912633333333325
48	693.86666666666666	18.491576666666667
49	693.86666666666667	18.492416666666666
50	672.5333333333333	18.768113333333333
51	693.8666666666667	19.28688
52	641.0666666666666	19.335426666666667
53	658.6666666666667	19.403173333333333
54	658.1333333333332	19.565353333333334
55	641.3333333333333	19.45895
56	658.3999999999999	19.282666666666666
57	653.0666666666666	19.096933333333334
58	609.0666666666666	19.072666666666668
59	666.1333333333332	19.307233333333334
60	678.1333333333334	19.608733333333333
61	714.6666666666667	19.863433333333333
62	793.6	19.040499999999998
63	697.3333333333334	19.3771
64	635.2	19.662833333333335
65	695.73333333333335	19.811666666666667
66	741.6000000000001	19.4492
67	772.53333333333336	19.79426666666667
68	667.20000000000005	19.997766666666667
69	659.4666666666667	19.250700000000005
70	646.6666666666667	19.5355
71	661.59999999999997	19.783933333333334
72	646.6666666666667	19.968766666666667
73	668.0	19.169033333333335
74	666.13333333333327	19.311933333333332
75	700.2666666666666	19.464699999999997
76	701.8666666666667	19.634966666666667
77	642.1333333333333	19.734199999999998
78	657.0666666666667	19.787366666666667
79	568.5333333333333	19.74393333333333
80	626.1333333333333	19.739533333333338
81	774.4	19.782666666666668
82	776.5333333333334	20.813
83	792.5333333333333	20.8729
84	744.5333333333333	20.886200000000002
85	753.0666666666666	20.91156666666667
86	756.2666666666668	20.925733333333337
87	768.0	20.903733333333335
88	756.2666666666668	20.9094
89	752.0	20.885766666666665
90	763.7333333333332	20.888599999999997
91	787.1999999999999	20.855566666666665
92	776.5333333333333	20.820633333333333
93	752.0	20.788633333333333
94	730.9333333333333	20.7792
95	793.8666666666667	20.781733333333335
96	736.8	20.831333333333333
97	742.1333333333332	20.868133333333333
98	791.2	20.921433333333336
99	760.2666666666667	20.953333333333333
100	764.5333333333333	20.03516666666667
101	719.7333333333332	20.088233333333335
102	685.6	20.13333333333333
103	679.1999999999999	20.137333333333334
104	673.8666666666667	20.168300000000002
105	693.0666666666666	20.231033333333333
106	641.8666666666667	20.282533333333333
107	603.4666666666666	20.361100000000004
108	601.3333333333334	20.431699999999996
109	623.7333333333332	20.502533333333332
110	613.0666666666666	20.4957
111	731.7333333333332	20.46823333333333
112	511.99999999999994	20.425633333333334
113	404.2666666666666	20.4054
114	418.13333333333327	20.380233333333333
115	458.6666666666665	20.33973333333333
116	483.2	20.316666666666666
117	654.9333333333333	20.301333333333332
118	780.7999999999998	20.333133333333336
119	765.8666666666667	20.36153333333333
120	569.5999999999999	20.381466666666668
121	474.6666666666666	20.372733333333333
122	458.6666666666666	20.366566666666667
123	524.8	20.372033333333334
124	573.8666666666667	20.393966666666667
125	652.8	20.441466666666667
126	659.1999999999999	20.500199999999996
127	565.3333333333333	20.559166666666666
128	526.9333333333333	20.59936666666667
129	569.5999999999999	20.6087
130	631.4666666666666	20.623266666666666
131	589.8666666666667	20.641099999999998
132	498.13333333333327	20.702566666666666
133	561.0666666666666	20.75493333333333
134	549.3333333333333	20.798266666666667
135	644.2666666666665	20.8561
136	610.1333333333332	20.904133333333334
137	670.9333333333333	20.9228
138	649.5999999999999	20.87923333333333
139	584.5333333333333	20.839266666666663
140	642.1333333333332	20.814400000000003
141	593.0666666666665	20.811600000000002
142	522.6666666666666	20.813500000000005
143	425.5999999999999	20.816333333333333
144	398.9333333333332	20.785066666666665
145	518.4	20.7563


==> data/arm-docker-system-usage-processed-with-zeros.dat <==
Time	CPU	Memory
0	0.0	0.0
1	0.0	0.0
2	19.46666666666667	5.85094
3	175.46666666666667	6.3549775
4	187.09333333333333	6.36387
5	148.90666666666667	6.570480000000001
6	153.70666666666665	6.796135
7	172.10666666666663	6.934396666666667
8	258.08000000000004	7.069235
9	242.88	7.2464575
10	232.2133333333333	7.589146666666667
11	237.4933333333333	8.5964925
12	241.6533333333333	8.607086666666667
13	255.94666666666672	8.6152225
14	303.9466666666667	8.9249775
15	356.2133333333333	9.635633333333334
16	368.85333333333335	9.6381975
17	369.17333333333335	9.639406666666667
18	390.4533333333333	9.64418
19	399.7333333333333	9.950005
20	501.28000000000003	10.610656666666667
21	506.4	10.5377075
22	592.96000000000004	10.8466775
23	631.2533333333333	10.937413333333334
24	822.6133333333333	11.08985225
25	1085.3333333333333	11.446023333333333
26	1304.0	11.908115
27	1346.4	12.318775
28	1252.7466666666664	12.409833333333331
29	1055.3066666666666	13.4992
30	923.3066666666666	14.4452
31	824.7466666666667	15.288925
32	760.4266666666666	15.961
33	765.12	16.496399999999998
34	734.24	16.91655
35	703.0400000000001	17.549633333333333
36	670.3999999999999	18.385025
37	723.36	19.402375
38	720.1066666666667	21.4917
39	787.4666666666666	23.715775
40	834.1866666666667	25.43305
41	874.2933333333333	25.684866666666665
42	856.3733333333333	25.735475
43	809.1733333333333	25.94496666666667
44	732.5866666666667	25.98965
45	666.5066666666667	26.1118
46	682.2933333333333	26.216933333333333
47	684.2133333333334	26.189225
48	690.2933333333333	26.2242
49	717.1733333333333	26.53855
50	713.4933333333332	26.746225
51	662.5066666666665	26.80913333333333
52	654.9866666666666	26.821075
53	638.1866666666667	26.992166666666662
54	618.7733333333333	27.086425
55	631.2533333333333	27.37705
56	635.04	27.4174
57	649.76	27.444075
58	668.8	27.5102
59	673.4933333333333	27.5434
60	686.7733333333333	27.616925
61	673.4933333333333	27.548133333333336
62	624.64	27.654375
63	596.3199999999999	27.72465
64	620.8533333333332	27.755800000000004
65	618.6133333333333	27.745975
66	623.5733333333333	27.85893333333333
67	648.9599999999999	27.9342
68	657.9199999999998	28.08645
69	620.5866666666666	28.17556666666667
70	608.7466666666667	28.147525
71	598.1866666666667	28.07813333333333
72	604.5866666666667	28.0229
73	593.5466666666666	27.963875
74	639.7333333333332	28.03656666666667
75	697.12	28.009275
76	700.4799999999999	28.008575
77	695.5733333333333	28.019566666666663
78	739.8933333333332	28.0159
79	733.3333333333333	28.021266666666666
80	671.2533333333333	28.02605
81	668.5333333333333	28.0343
82	677.0666666666666	28.008633333333336
83	629.0666666666666	27.96615
84	608.4266666666666	27.95483333333333
85	587.3066666666666	27.89965
86	579.1466666666666	27.937125
87	535.6266666666667	27.9183
88	570.0266666666666	27.943875
89	581.8666666666666	27.918133333333333
90	632.2133333333334	27.923675
91	633.4933333333333	27.94925
92	634.6133333333332	27.9714
93	603.2533333333333	27.992975
94	586.2933333333333	27.99565
95	554.9333333333333	28.00593333333333
96	561.8133333333333	28.036425
97	567.2533333333333	28.0054
98	555.9466666666666	28.04595
99	544.4266666666666	27.980725
100	517.3333333333333	27.9225
101	499.0933333333333	27.9357
102	521.8133333333333	27.964166666666667
103	527.1466666666665	28.005425
104	529.2266666666667	28.1358
105	555.2533333333332	28.1826
106	562.6133333333333	28.236
107	542.9333333333332	28.2629
108	545.4933333333332	28.21065
109	554.7733333333333	28.308075
110	533.5466666666666	28.386266666666668
111	523.68	28.528175
112	523.68	28.583275
113	513.6533333333333	28.55486666666667
114	513.3333333333333	28.553475
115	518.6133333333332	28.565366666666662
116	517.76	28.68415
117	530.72	28.64545
118	535.8399999999999	28.62676666666667
119	533.6	28.650875
120	553.4399999999999	28.6397
121	557.28	28.66205
122	562.0799999999999	28.742625
123	559.7333333333332	28.7294
124	542.9333333333333	28.70345
125	535.4133333333332	28.716933333333333
126	516.8533333333332	28.75805
127	515.2533333333333	28.775975
128	510.0799999999999	28.785633333333333
129	522.56	28.794575
130	534.3999999999999	28.8522
131	544.8533333333332	28.822666666666667
132	544.2133333333334	28.800075
133	550.9333333333332	28.811433333333337
134	554.7733333333332	28.8991
135	542.7733333333332	28.955575
136	590.3466666666666	28.9384
137	610.3466666666666	28.91435
138	615.1466666666665	28.988933333333332
139	628.3733333333332	28.994675
140	650.9333333333333	28.998325
141	604.64	28.969566666666665
142	532.4799999999999	28.955575
143	492.9599999999999	28.756766666666664
144	427.57333333333327	28.756775
145	371.26666666666665	28.751675
146	334.66666666666663	28.7465


==> data/data.dat <==
second CPU RAM GPU
1 100 200 300
2 150 180 210
3 130 160 190

==> data/first-arm-kvm-system-usage.dat <==
Time	CPU	Memory
0.0	0	0
1.0	0.93333333333333	0
2.0	79.955555555555556	5.4961375
3.0	81.6	5.512703333333333
4.0	96.29333333333332	5.549043333333333
5.0	114.05333333333333	5.545745
6.0	114.47999999999999	5.80344
7.0	118.96	5.82721
8.0	220.53333333333333	5.8381774999999998
9.0	209.08	5.935546666666667
10.0	309.56	6.0396466666666666
11.0	309.32	7.0435024999999998
12.0	309.24	8.04811
13.0	309.77333333333333	8.147973333333333
14.0	409.89333333333335	8.253645
15.0	409.46666666666667	8.3620499999999997
16.0	459.56	8.5625966666666664
17.0	509.96000000000001	8.466765
18.0	509.45333333333335	9.0705233333333335
19.0	500.76	9.3735233333333336
20.0	592.90666666666667	9.5112
21.0	628.4266666666666	10.197596666666667
22.0	709.92	10.416433333333332
23.0	917.4933333333335	10.9984925
24.0	1112.2666666666667	12.756533333333332
25.0	1202.9866666666667	15.389125
26.0	1138.9866666666667	17.345200000000002
27.0	998.8266666666666	18.611633333333334
28.0	952.7466666666667	19.512925
29.0	957.8666666666668	21.0261
30.0	923.3066666666667	24.339133333333333
31.0	868.0533333333333	28.20265
32.0	906.24	29.15563333333333
33.0	859.3066666666667	29.286266666666666
34.0	784.1066666666668	29.239675
35.0	746.1333333333334	29.241466666666668
36.0	747.6266666666668	29.290899999999997
37.0	660.4266666666667	29.4322
38.0	701.8133333333334	29.636799999999997
39.0	632.5866666666667	29.741033333333334
40.0	606.0800000000002	29.854675
41.0	550.1866666666667	29.9288
42.0	521.5466666666669	29.943133333333332
43.0	421.17333333333335	30.017975
44.0	432.2666666666667	30.118266666666667
45.0	404.58666666666676	30.12346666666667
46.0	399.78666666666675	30.204875
47.0	396.3733333333334	30.2079
48.0	393.65333333333336	30.201175
49.0	389.6	30.22576666666667
50.0	388.10666666666674	30.2068
51.0	397.3866666666667	30.142375
52.0	398.0266666666667	30.057766666666666
53.0	397.0133333333334	30.058566666666668
54.0	394.72	30.1104
55.0	373.38666666666666	30.216066666666666
56.0	358.66666666666674	30.25
57.0	361.44000000000005	30.284
58.0	364.00000000000006	30.166633333333333
59.0	372.0533333333334	30.223200000000002
60.0	403.36	30.2684
61.0	413.6	30.326466666666665
62.0	411.68	30.3746
63.0	420.85333333333335	30.42735
64.0	409.54666666666674	30.392733333333336
65.0	407.68	30.359966666666665
66.0	407.84000000000003	30.333075
67.0	411.68	30.338633333333334
68.0	407.6266666666667	30.336033333333333
69.0	408.80000000000007	30.350475
70.0	407.0933333333334	30.366366666666664
71.0	409.28000000000003	30.411999999999995
72.0	417.9200000000001	30.4083
73.0	417.49333333333345	30.4038
74.0	422.9333333333334	30.33645
75.0	415.4666666666667	30.340266666666665
76.0	420.16	30.30843333333333
77.0	404.80000000000007	30.2549
78.0	410.56000000000006	30.218166666666665
79.0	414.18666666666667	30.214566666666666
80.0	426.6666666666667	30.2553
81.0	411.30666666666673	30.312399999999997
82.0	411.6266666666667	30.310100000000002
83.0	424.7466666666667	30.28695
84.0	423.0400000000001	30.274133333333335
85.0	427.4133333333333	30.289166666666663
86.0	433.0133333333333	30.266875
87.0	439.4133333333333	30.230166666666666
88.0	425.0133333333333	30.2538
89.0	439.7333333333334	30.23205
90.0	445.70666666666676	30.245033333333335
91.0	456.96000000000004	30.312166666666666
92.0	446.0800000000001	30.372300000000003
93.0	448.85333333333335	30.3974
94.0	436.48000000000013	30.3937
95.0	412.0533333333334	30.376424999999998
96.0	407.78666666666675	30.325100000000003
97.0	417.22666666666674	30.306325
98.0	421.9200000000001	30.343700000000002
99.0	437.28000000000003	30.388899999999996
100.0	443.6800000000001	30.471925
101.0	433.22666666666674	30.516366666666666
102.0	436.16	30.552300000000002
103.0	432.0533333333334	30.59925
104.0	420.7466666666667	30.713233333333335
105.0	433.65333333333336	30.849333333333334
106.0	440.64000000000004	30.83955
107.0	444.2666666666667	30.817333333333334
108.0	447.9466666666667	30.8663
109.0	444.42666666666673	30.979525000000002
110.0	434.4000000000001	30.962433333333333
111.0	445.76000000000005	30.92076666666667
112.0	437.9200000000001	30.848375
113.0	424.2666666666667	30.887266666666665
114.0	422.02666666666664	30.890733333333333
115.0	428.4266666666666	30.992425
116.0	425.8666666666667	31.1033
117.0	429.44000000000005	31.1257
118.0	431.2533333333334	31.22145
119.0	434.02666666666676	31.2152
120.0	433.38666666666666	31.234125
121.0	428.48	31.285666666666668
122.0	426.56000000000006	31.205766666666666
123.0	429.9200000000001	31.163149999999998
124.0	422.4533333333334	31.0742
125.0	410.29333333333335	31.087733333333333
126.0	413.12000000000006	30.996625
127.0	405.44000000000005	30.975133333333332
128.0	397.2800000000001	31.008866666666666
129.0	409.0133333333334	31.11445
130.0	409.8666666666667	31.027599999999996
131.0	408.5333333333334	31.04346666666667
132.0	417.76000000000005	30.985025
133.0	435.68	31.098933333333335
134.0	439.7333333333334	31.134833333333333
135.0	452.48	31.050425
136.0	459.09333333333336	31.056966666666668
137.0	471.62666666666667	30.915133333333333
138.0	478.6666666666667	30.8539
139.0	497.43999999999994	30.715166666666665
140.0	474.88	30.51516666666667
141.0	447.03999999999996	30.5132
142.0	416.1066666666667	30.514300000000002
143.0	383.68	30.5202
144.0	333.33333333333337	30.5192


==> data/k3s-rosbag-5-merged.dat <==
second CPU RAM
0 0.0 0.0
1 0.0 0.0
2 0.0 0.0
3 45.0 0.0
4 375.0 0.7
5 1797.5 2.900000000000001
6 2102.0 9.199999999999996
7 1745.9 17.40000000000001
8 1322.9000000000003 17.40000000000001
9 1089.9 17.40000000000001
10 943.1000000000004 17.40000000000001
11 845.1 17.90000000000001
12 788.1 19.40000000000001
13 737.3 19.90000000000001
14 628.4 20.000000000000007
15 596.9 20.200000000000006
16 572.3000000000001 20.300000000000008
17 552.5 20.40000000000001
18 535.0 20.60000000000001
19 518.8 20.700000000000006
20 508.1 21.000000000000007
21 498.9 20.90000000000001
22 486.8 21.000000000000007
23 479.2 20.90000000000001
24 470.4999999999999 21.300000000000004
25 462.5000000000001 21.40000000000001
26 455.5 21.300000000000008
27 449.8000000000001 21.300000000000008
28 445.6000000000001 21.200000000000006
29 455.50000000000006 21.300000000000008
30 451.7 21.100000000000005
31 447.0000000000001 21.100000000000005
32 443.0 21.200000000000006
33 443.2000000000001 21.70000000000001
34 447.2000000000001 21.90000000000001
35 444.0 22.000000000000007
37 441.1 22.300000000000004
38 438.3000000000001 22.500000000000004
39 435.60000000000014 22.700000000000006
40 433.2000000000001 22.700000000000006
41 420.9 22.800000000000004
42 417.9999999999999 22.800000000000004
43 417.2 22.800000000000004
44 415.19999999999993 22.800000000000008
45 412.2 22.60000000000001
46 409.9 22.700000000000006
47 408.00000000000006 22.800000000000008
48 406.9000000000001 22.70000000000001
49 405.9 22.800000000000008
50 403.4 22.800000000000008
51 403.7 23.100000000000005
52 402.5999999999999 23.100000000000005
53 402.7999999999999 23.10000000000001
54 402.0999999999999 23.40000000000001
55 400.3999999999999 23.40000000000001
56 399.69999999999993 23.40000000000001
57 399.6000000000001 23.40000000000001
58 398.80000000000007 23.300000000000008
59 397.5999999999999 23.300000000000008
60 396.9 23.300000000000008
61 396.6 23.40000000000001
62 396.0999999999999 23.40000000000001
63 395.19999999999993 23.300000000000008
64 387.60000000000014 23.500000000000004
65 387.0 23.500000000000004
66 386.4 23.500000000000004
67 387.1 23.700000000000006
68 386.9 23.700000000000006
69 386.30000000000007 23.500000000000004
70 385.7000000000001 23.600000000000005
71 385.1000000000001 23.500000000000007
72 385.6 23.500000000000007
73 384.3 23.500000000000007
74 382.5999999999999 23.40000000000001
75 382.6 23.40000000000001
76 381.9999999999999 23.40000000000001
77 381.5 23.300000000000008
78 380.5999999999999 23.200000000000006
79 380.19999999999993 23.200000000000006
80 380.9 23.40000000000001
81 380.4 23.300000000000004
82 379.8999999999999 23.300000000000004
83 379.8 23.300000000000004
84 378.4999999999999 23.200000000000006
85 377.8999999999999 23.100000000000005
86 376.8999999999999 23.100000000000005
87 376.1999999999999 23.100000000000005
88 374.19999999999993 23.100000000000005
89 370.0000000000001 23.100000000000005
90 369.70000000000016 23.100000000000005
91 369.4 23.100000000000005
92 368.9000000000001 23.200000000000006
93 369.6000000000001 23.10000000000001
94 369.4000000000001 23.10000000000001
95 368.7000000000001 23.10000000000001
96 368.2000000000001 23.10000000000001
97 367.4000000000001 23.200000000000006
98 367.20000000000016 23.300000000000004
99 367.3000000000001 23.200000000000006
100 366.7000000000001 23.200000000000006
101 366.9000000000001 23.40000000000001
102 366.7000000000001 23.40000000000001
103 365.80000000000007 23.300000000000008
104 365.2000000000001 23.40000000000001
105 365.4000000000001 23.60000000000001
106 366.4000000000001 23.50000000000001
107 366.00000000000006 23.60000000000001
108 364.7 23.60000000000001
109 364.5 23.60000000000001
110 364.5 23.60000000000001
111 363.9 23.60000000000001
112 363.80000000000007 23.800000000000008
113 364.0000000000001 23.800000000000008
114 360.6000000000002 23.800000000000008
115 360.70000000000016 23.60000000000001
116 360.5000000000001 23.800000000000008
117 360.4000000000001 23.800000000000008
118 360.6000000000001 23.90000000000001
119 359.70000000000016 23.90000000000001
120 359.7000000000001 23.800000000000008
121 359.2000000000001 23.90000000000001
122 358.90000000000003 24.000000000000007
123 358.90000000000003 23.800000000000008
124 359.00000000000006 23.800000000000008
125 358.90000000000015 23.90000000000001
126 359.5000000000001 23.800000000000008
127 359.8000000000001 23.800000000000008
128 359.6000000000001 23.700000000000006
129 359.50000000000006 23.90000000000001
130 359.7000000000001 23.800000000000008
131 359.60000000000014 23.800000000000008
132 358.90000000000015 23.800000000000008
133 358.60000000000014 23.800000000000008
134 358.3000000000001 23.90000000000001
135 358.1000000000001 23.90000000000001
136 357.9000000000001 23.800000000000008
137 357.50000000000006 23.800000000000008
138 357.50000000000006 23.800000000000008
139 355.2 23.90000000000001
140 355.1 24.100000000000005
141 355.1 24.100000000000005
142 354.9 24.000000000000007
143 354.7 23.90000000000001
144 354.8 24.10000000000001
145 354.8 24.000000000000007
146 354.8 24.000000000000007
147 355.1 24.000000000000007
148 354.3999999999999 24.000000000000007
149 354.19999999999993 24.10000000000001


==> data/kvm-bare-metal-merged.dat <==
second CPU RAM GPU
0 0.0 0.0 0.0
1 0.0 0.0 0.0
2 0.0 0.0 0.0
3 60.0 0.0 0.0
4 97.2 0.04 0.0
5 121.76 0.1 0.0
6 163.94 0.12 0.0
7 1769.88 5.6 2.4
8 2379.66 14.44 3.4
9 1979.8800000000003 22.22 3.2
10 1636.98 23.14 0.0
11 1418.9399999999998 23.24 0.0
12 1232.4 23.44 0.0
13 1106.7 23.76 0.0
14 1044.04 24.1 0.0
15 990.14 24.36 0.0
16 944.3 24.5 0.0
17 907.86 24.74 0.0
18 876.3800000000001 24.880000000000003 0.0
19 838.9 24.96 0.0
20 810.14 25.08 0.0
21 795.1800000000001 25.2 0.0
22 769.5200000000001 25.3 0.0
23 754.22 25.46 0.0
24 740.4399999999999 25.46 0.4
25 729.8799999999999 25.660000000000004 0.0
26 722.28 25.640000000000004 0.0
27 720.5600000000001 25.74 0.0
28 716.0199999999999 25.8 0.4
29 707.0 25.78 0.0
30 697.64 25.860000000000003 0.8
31 695.36 26.1 0.0
32 692.7 26.46 0.4
32 681.5199999999999 26.62 0.0
33 671.2 26.76 0.0
34 664.38 26.820000000000004 0.4
35 658.9999999999999 26.96 0.8
36 654.3799999999999 27.020000000000003 1.2
37 649.8 27.08 0.8
38 645.54 27.14 0.0
39 637.4 27.2 0.4
40 633.38 27.28 0.4
41 622.5799999999999 27.32 0.8
42 618.84 27.32 0.8
43 615.4200000000001 27.200000000000006 0.8
44 612.5799999999999 27.300000000000004 1.0
45 609.64 27.380000000000003 1.6
46 606.88 27.48 1.0
47 603.7 27.48 0.0
48 600.6600000000001 27.48 0.4
49 597.58 27.56 0.8
50 595.3 27.56 0.8
51 593.6600000000001 27.74 0.4
52 590.8199999999999 27.64 1.6
53 588.02 27.76 0.4
54 583.1600000000001 27.82 1.2
55 578.98 27.8 1.2
56 577.1400000000001 27.74 0.8
57 574.8 27.7 1.2
58 572.8199999999999 27.72 0.4
59 571.3399999999999 27.74 0.8
60 567.7 27.74 1.2
61 566.2 27.8 0.2
62 563.1 27.8 0.8
63 559.5600000000001 27.82 1.2
64 558.5 27.76 1.8
65 556.56 27.8 1.2
66 554.96 27.82 1.0
67 554.26 27.96 0.8
68 552.54 27.94 1.4
69 551.6600000000001 27.96 1.6
70 550.1800000000001 27.92 0.4
71 549.48 27.880000000000003 0.6
72 548.46 27.860000000000003 1.0
73 547.1600000000001 27.96 0.4
74 546.26 27.96 0.6
75 543.3799999999999 27.98 0.4
76 541.1 27.920000000000005 0.4
77 539.76 27.940000000000005 0.4
78 538.58 27.920000000000005 0.4
79 537.28 27.9 0.8
80 536.42 27.920000000000005 0.6
81 534.5799999999999 27.920000000000005 0.8
82 533.58 27.980000000000008 0.4
83 532.26 27.96 0.8
84 530.3199999999999 27.96 0.6
85 528.5600000000001 27.920000000000005 0.6
86 528.0 27.920000000000005 1.2
87 527.0199999999999 27.940000000000005 0.8
88 526.4 27.9 0.0
89 526.26 27.940000000000005 0.4
90 525.88 27.940000000000005 1.0
91 525.28 27.9 1.0
92 524.8599999999999 27.9 1.0
93 524.1200000000001 27.880000000000003 0.0
94 523.4599999999999 27.880000000000003 0.4
95 523.0 27.96 1.0
96 521.5 27.920000000000005 0.4
97 521.6 28.04 1.0
98 520.1600000000001 28.08 0.2
99 519.6800000000001 28.1 0.6
100 519.3000000000001 28.06 1.6
101 518.9 28.08 0.6
102 517.1600000000001 28.06 0.4
103 516.28 28.14 0.0
104 515.72 28.120000000000005 0.6
105 515.2 28.22000000000001 0.6
106 513.8400000000001 28.18 1.6
107 512.96 28.26 1.4
108 512.8 28.24 0.8
109 512.0200000000001 28.22000000000001 0.0
110 512.24 28.24 0.8
111 511.5799999999999 28.340000000000003 1.4
112 511.25999999999993 28.42 0.0
113 510.5 28.44 0.4
114 510.44 28.48 0.6
115 510.3 28.48 1.0
116 508.88 28.5 0.8
117 508.1 28.54 0.8
118 507.48 28.5 1.2
119 507.4799999999999 28.58 0.8
120 506.58 28.76 0.4
121 506.42 28.860000000000003 0.8
122 506.02 28.84 0.0
123 505.98 28.860000000000003 1.2
124 504.7200000000001 28.840000000000003 0.4
125 504.22 28.84 0.8
126 502.48 28.82 0.4
127 502.56000000000006 28.9 0.4
128 502.56000000000006 29.020000000000003 1.2
129 502.4 29.08 0.0
130 501.7600000000001 29.02 0.8
131 501.46 29.040000000000003 0.4
132 501.1 29.06 1.2
133 501.0 29.06 0.8
134 501.14 29.0 0.8
135 501.0200000000001 29.1 0.4
136 500.7000000000001 29.14 0.4
137 500.28 29.1 0.8
138 499.66 29.16 0.4
139 499.16 29.08 0.8
140 498.88 29.1 0.4
141 497.62 29.08 0.4
142 498.08 29.08 0.4
143 498.16 29.1 0.0
144 497.86 29.06 0.8
145 496.84 29.079999999999995 0.4
146 496.16 29.1 0.4
147 495.88 29.06 0.8


==> data/kvm-docker-merged.dat <==
second CPU RAM GPU
1 0.0 0.0 0.0
2 0.0 0.0 0.0
3 14.8 0.04 0.0
4 61.8 0.1 0.0
5 86.16 0.1 0.0
6 91.1 0.1 0.0
7 929.38 2.46 0.2
8 2296.2 7.540000000000001 1.4
9 2100.62 14.06 5.2
10 1703.1799999999998 22.880000000000003 3.2
11 1404.26 23.4 0.0
12 1207.82 23.780000000000005 0.0
13 1067.7400000000002 23.92 0.0
14 941.24 23.92 0.0
15 872.36 24.1 0.0
16 815.5199999999999 24.2 0.0
17 765.48 24.28 0.0
18 713.04 24.28 0.0
19 679.1600000000001 24.32 0.0
20 642.8 24.380000000000003 0.0
21 623.8599999999999 24.44 0.0
22 623.5 24.52 0.0
23 610.6600000000001 24.74 0.0
24 594.1 24.86 0.0
25 579.5400000000001 24.96 1.2
26 567.9200000000001 25.06 0.6
27 562.6600000000001 25.5 0.4
28 554.8399999999999 25.660000000000004 1.2
29 545.2 25.72 1.0
30 533.92 25.78 0.4
31 525.74 25.880000000000003 0.0
32 521.6000000000001 25.94 0.4
33 515.2800000000001 26.160000000000004 0.8
34 508.9 26.379999999999995 0.4
35 504.54 26.56 0.4
36 497.7600000000001 26.62 0.8
37 489.14 26.66 0.4
38 484.42 26.64 0.4
39 480.7600000000001 26.68 0.4
40 476.46 26.82 0.8
41 469.0799999999999 26.840000000000003 0.8
42 465.18 26.86 0.8
43 460.88 26.92 0.8
44 455.2 27.06 0.4
45 452.28 27.08 0.8
46 449.04 27.18 0.4
47 445.36 27.18 1.2
48 441.64 27.24 0.4
49 439.6 27.24 0.4
50 436.48 27.28 0.8
51 432.52 27.4 0.8
52 430.24000000000007 27.4 0.4
53 428.46 27.46 0.8
54 424.74000000000007 27.46 0.4
55 422.62 27.52 0.6
56 420.86 27.44 0.8
57 418.5400000000001 27.559999999999995 0.8
58 417.04 27.58 1.2
59 415.56000000000006 27.559999999999995 1.6
60 413.32 27.620000000000005 0.4
61 411.0 27.58 0.8
62 409.5 27.72 0.4
63 406.5400000000001 27.640000000000004 1.4
64 405.38 27.7 0.4
65 403.4 27.68 0.8
66 402.34 27.68 0.6
67 399.94000000000005 27.68 0.8
68 398.48 27.7 0.8
69 397.3 27.68 1.2
70 396.06000000000006 27.72 0.6
71 394.86 27.76 1.2
72 393.42 27.76 0.4
73 390.86 27.68 0.0
74 389.28 27.72000000000001 0.4
75 388.04 27.68 1.6
76 387.18 27.6 0.4
77 385.36 27.64 1.0
78 385.00000000000006 27.7 1.6
79 384.00000000000006 27.72 1.8
80 382.68 27.72000000000001 0.4
81 381.42 27.660000000000004 0.4
82 380.02 27.640000000000004 1.0
83 379.36 27.660000000000004 1.4
84 377.62 27.660000000000004 1.0
85 376.56 27.640000000000004 0.6
86 374.8200000000001 27.62 1.0
87 374.6 27.620000000000005 0.6
88 373.62000000000006 27.620000000000005 0.4
89 371.82 27.62 1.0
90 370.74 27.620000000000005 0.8
91 370.2600000000001 27.7 1.0
92 370.1 27.72 1.2
93 369.42 27.74 1.6
94 368.62 27.76 1.2
95 367.64 27.7 1.0
96 366.44000000000005 27.8 1.6
97 365.7 27.82 0.6
98 365.1 27.8 0.0
99 364.72 27.74 0.0
100 364.6 27.76 0.0
101 363.62 27.8 1.2
102 363.24 27.84 0.4
103 362.5 27.92 1.2
104 362.2199999999999 27.880000000000003 0.0
105 362.0 27.940000000000005 1.2
106 361.9599999999999 27.98 0.4
107 361.12 28.0 0.8
108 360.78 27.98 1.0
109 359.92 28.04 0.4
110 359.46 28.02 0.8
111 358.66 28.079999999999995 0.0
112 357.86 28.1 1.0
113 357.36 28.14 0.8
114 357.23999999999995 28.32 1.2
115 356.92 28.34 0.8
116 356.7 28.340000000000003 0.4
117 356.2 28.36 0.4
118 355.66 28.360000000000003 0.4
119 354.54 28.360000000000003 0.0
120 354.32 28.360000000000003 0.4
121 353.86 28.3 0.8
122 353.88 28.4 1.2
123 353.18 28.320000000000004 0.8
124 352.18 28.340000000000003 0.8
125 351.68 28.46 0.0
126 351.26 28.4 0.4
127 350.64 28.4 0.4
128 350.14 28.4 0.0
129 349.68 28.42 0.4
130 349.18 28.4 0.4
131 349.4 28.44 0.8
132 348.2 28.360000000000003 0.4
133 347.82000000000005 28.340000000000003 0.8
134 347.34000000000003 28.380000000000003 0.4
135 346.76000000000005 28.440000000000005 0.0
136 346.44 28.44 1.4
137 346.14000000000004 28.42 0.6
138 345.66 28.48 0.0
139 345.46000000000004 28.48 0.8
140 345.1 28.5 0.4
141 344.9800000000001 28.46 0.2
142 344.06000000000006 28.48 0.6
143 343.96000000000004 28.46 0.4
144 343.7 28.360000000000003 0.4
145 343.54 28.34 0.8
146 343.22 28.380000000000003 1.2
147 342.4 28.380000000000003 0.4
148 342.22 28.3 0.8


==> data/kvm-k3s-merged.dat <==
second CPU RAM GPU
1 0.0 0.0 0.0
2 0.0 0.0 0.0
3 0.0 0.0 0.0
4 68.2 0.3 0.0
5 568.5 1.58 0.0
6 1551.32 5.419999999999999 1.6
7 2172.6400000000003 13.56 2.4
8 2266.38 22.72 4.8
9 1659.5999999999997 24.92 0.0
10 1347.3 25.14 0.0
11 1153.2800000000002 25.300000000000004 0.0
12 1023.2 25.46 0.0
13 927.4 25.64 0.0
14 855.2600000000002 25.72000000000001 0.0
15 797.64 25.800000000000004 0.0
16 748.52 25.92 0.0
17 683.3599999999999 26.000000000000007 0.0
18 653.58 26.06 0.0
19 619.1600000000001 26.140000000000004 0.0
20 599.24 26.28 0.0
21 594.58 26.22000000000001 0.0
22 588.78 26.34 0.0
23 574.3199999999999 26.420000000000005 0.0
24 560.3999999999999 26.46 0.4
25 551.7 26.640000000000004 0.8
26 549.62 27.26 0.8
27 536.3000000000001 27.54 0.0
28 527.7 27.580000000000005 0.8
29 515.04 27.78 0.8
30 508.52 27.9 0.6
31 501.52 28.020000000000003 1.4
32 493.8200000000001 28.0 0.4
33 487.5400000000001 27.98 1.6
34 481.12 28.04 0.4
35 475.0400000000001 28.14 0.4
36 469.0 28.28 0.4
37 464.5000000000001 28.4 0.0
38 454.5200000000001 28.46 0.8
39 450.7600000000001 28.48 0.4
40 444.3 28.540000000000003 0.4
41 440.0400000000001 28.52 0.0
42 436.42 28.5 0.4
43 433.0400000000001 28.48 0.4
44 430.12000000000006 28.559999999999995 0.8
45 427.52 28.6 0.2
46 424.28 28.6 0.0
47 421.62 28.620000000000005 0.8
48 418.68 28.579999999999995 0.4
49 414.0 28.6 0.0
50 409.42 28.640000000000004 0.4
51 407.36 28.74 0.8
52 405.6 28.8 0.8
53 403.68 28.76 0.8
54 401.52 28.860000000000003 0.8
55 398.96 28.840000000000003 0.0
56 396.66 28.880000000000003 0.4
57 395.18 28.96 1.0
58 393.82 28.96 0.4
59 391.04 29.0 0.0
60 388.06 28.94 0.0
61 385.36 28.98 0.4
62 383.19999999999993 29.0 0.4
63 382.04 29.1 0.4
64 380.34 29.12 0.0
65 379.48 29.140000000000004 1.0
66 378.44000000000005 29.16 1.8
67 377.08 29.22 0.8
68 376.18 29.28 1.2
69 375.1 29.340000000000003 0.0
70 372.38 29.320000000000004 0.4
71 370.18 29.42 1.8
72 369.26 29.46 0.4
73 368.0400000000001 29.48 0.4
74 367.34 29.48 1.8
75 366.48 29.48 0.8
76 365.62 29.5 0.4
77 364.5400000000001 29.440000000000005 0.4
78 363.16 29.40000000000001 0.0
79 362.5400000000001 29.440000000000005 0.4
80 360.84 29.40000000000001 0.6
81 360.18 29.440000000000005 0.8
82 358.58000000000004 29.420000000000005 0.2
83 356.78000000000003 29.4 0.4
84 355.7 29.360000000000003 0.0
85 355.0 29.360000000000003 0.6
86 354.32000000000005 29.42 0.0
87 353.7 29.4 1.4
88 352.96 29.42 0.6
89 352.23999999999995 29.48 0.6
90 350.93999999999994 29.48 0.6
91 350.14 29.440000000000005 0.8
92 349.1 29.48 0.4
93 348.4 29.48 0.4
94 347.9799999999999 29.46 0.6
95 346.9799999999999 29.42 0.8
96 346.23999999999995 29.440000000000005 0.0
97 345.9599999999999 29.420000000000005 0.0
98 345.4599999999999 29.42 0.8
99 344.54 29.4 0.8
100 343.43999999999994 29.44 0.4
101 342.5399999999999 29.440000000000005 0.0
102 341.43999999999994 29.42 0.4
103 340.9799999999999 29.4 1.0
104 339.93999999999994 29.46 0.4
105 339.66 29.5 0.8
106 339.42 29.520000000000003 2.0
107 339.16 29.520000000000003 1.0
108 338.5 29.540000000000003 0.8
109 337.86 29.56 0.0
110 337.56000000000006 29.6 1.2
111 336.52000000000004 29.6 0.8
112 335.62 29.7 1.0
113 335.66 29.74 0.0
114 335.48 29.74 0.8
115 335.2 29.880000000000003 0.8
116 334.54 29.920000000000005 0.4
117 334.34000000000003 29.94 0.4
118 334.0400000000001 29.96 0.4
119 333.74000000000007 30.06 0.8
120 333.6 30.14 0.4
121 332.80000000000007 30.18 0.0
122 332.66 30.1 0.4
123 331.92 30.14 1.2
124 331.98 30.14 1.6
125 331.7 30.14 0.0
126 330.73999999999995 30.06 0.4
127 330.34 30.1 0.0
128 330.17999999999995 30.120000000000005 1.2
129 329.96000000000004 30.160000000000004 1.2
130 329.68000000000006 30.200000000000006 0.4
131 329.44000000000005 30.2 0.4
132 329.22 30.18 0.4
133 327.84000000000003 30.18 1.2
134 327.54 30.26 0.4
135 327.38 30.320000000000004 0.4
136 327.44 30.28 0.8
137 327.58000000000004 30.24 0.0
138 327.44 30.24 0.0
139 327.04 30.24 0.4
140 326.68 30.2 0.6
141 326.34000000000003 30.2 0.4
142 325.68 30.160000000000004 0.8
143 325.48 30.18 0.0
144 324.8 30.18 0.4
145 324.42 30.16 0.0
146 324.34 30.2 0.8
147 324.1 30.26 0.0
148 323.62 30.22 0.4


==> data/wcm-bare-metal-merged.dat <==
second CPU RAM
0 0.0 0.0
1 0.0 0.0
2 0.0 0.0
3 46.2 0.06
4 80.3 0.1
5 89.26 0.1
6 178.94 0.66
7 1682.2599999999998 4.319999999999999
8 2233.6400000000003 11.3
9 1983.26 16.440000000000005
10 1591.3200000000002 18.8
11 1281.5 19.12
12 1118.16 19.28
13 1006.28 19.52
14 933.0 19.66
15 851.9799999999999 19.8
16 802.6 19.9
17 758.9 20.06
18 701.6200000000001 20.08
19 672.14 20.12
20 649.14 20.2
21 634.78 20.18
22 618.5000000000001 20.3
23 598.44 20.4
24 584.54 20.46
25 573.7 20.46
26 564.6600000000001 20.74
27 560.9999999999999 20.92
28 553.2 21.0
29 547.4 21.1
30 543.6 21.16
31 540.1800000000001 21.32
32 538.0600000000001 21.54
33 532.3599999999999 21.58
34 524.6199999999999 21.56
35 520.46 21.64
36 511.3200000000001 21.78
37 508.54 21.86
38 505.7 21.78
39 503.2600000000001 21.92
40 499.84 21.880000000000003
41 496.66 21.94
42 492.78 21.96
43 488.04 22.06
44 483.82 22.12
45 481.84 22.1
46 479.5400000000001 22.14
47 476.8200000000001 22.1
48 474.74 22.08
49 472.25999999999993 22.140000000000004
50 467.24 22.12
51 465.44000000000005 22.18
52 464.66 22.16
53 461.5400000000001 22.22
54 458.0 22.160000000000004
55 456.82 22.16
56 455.46 22.26
57 453.7600000000001 22.22
58 452.88 22.340000000000003
59 452.28 22.24
60 451.1 22.300000000000004
61 447.9 22.22
62 445.6 22.28
63 443.9599999999999 22.26
64 442.46 22.26
65 441.06000000000006 22.26
66 440.08 22.360000000000003
67 439.78 22.36
68 437.74000000000007 22.380000000000003
69 436.82 22.340000000000003
70 435.94 22.28
71 435.44000000000005 22.32
72 431.88 22.32
73 430.62 22.28
74 430.14 22.22
75 429.80000000000007 22.28
76 429.08 22.340000000000003
77 428.2 22.3
78 426.38 22.26
79 425.2 22.24
80 424.38 22.24
81 422.78 22.24
82 422.8 22.22
83 422.64 22.24
84 422.1 22.2
85 421.34 22.2
86 419.78 22.16
87 418.96 22.18
88 417.42 22.18
89 416.0000000000001 22.18
90 416.24000000000007 22.22
91 415.9800000000001 22.16
92 415.16 22.160000000000004
93 414.3800000000001 22.160000000000004
94 413.74000000000007 22.12
95 413.36 22.1
96 412.12 22.14
97 412.16 22.18
98 412.12 22.18
99 411.0400000000001 22.14
100 410.8 22.22
101 410.46 22.22
102 409.94 22.26
103 408.68 22.28
104 408.94000000000005 22.360000000000003
105 409.18 22.360000000000003
106 407.52 22.44
107 407.48 22.48
108 407.34 22.5
109 407.34 22.54
110 407.42 22.6
111 407.0 22.64
112 407.34 22.72
113 406.82 22.74
114 406.75999999999993 22.640000000000004
115 406.64 22.68
116 406.18 22.76
117 405.92 22.76
118 405.28 22.7
119 405.18 22.72
120 405.22 22.78
121 405.48 22.82
122 404.34 22.78
123 404.38 22.7
124 403.96 22.72
125 403.18 22.68
126 402.92 22.78
127 403.3200000000001 22.8
128 403.36 22.74
129 403.84 22.78
130 403.54 22.74
131 402.66 22.72
132 402.4 22.74
133 402.25999999999993 22.76
134 401.48 22.76
135 402.04 22.82
136 402.18 22.84
137 402.02 22.94
138 401.82 22.92
139 402.14 22.9
140 401.44 22.9
141 401.2200000000001 22.9
142 400.38 22.860000000000003
143 400.58 22.84
144 400.52 22.88
145 400.08 22.96
146 398.58 23.02
147 397.02 23.040000000000003


==> data/wcm-docker-rosbag-merged.dat <==
second CPU RAM
0 0.0 0.0
1 0.0 0.0
2 0.0 0.0
3 29.6 0.1
4 96.4 0.1
5 97.32 0.1
6 222.52000000000004 0.48
7 2306.96 4.959999999999999
8 2145.94 13.66
9 1646.9399999999998 18.98
10 1335.02 19.300000000000004
11 1141.66 19.520000000000003
12 1006.7399999999998 19.68
13 911.0599999999998 19.94
14 827.1200000000001 20.28
15 773.4399999999999 20.32
16 728.64 20.36
17 689.6800000000001 20.360000000000003
18 647.0600000000001 20.28
19 621.14 20.300000000000004
20 599.6 20.38
21 593.12 20.54
22 593.5600000000001 20.64
23 578.1200000000001 20.7
24 552.42 20.92
25 541.8 20.9
26 538.12 21.1
27 539.02 21.24
28 530.06 21.420000000000005
29 522.34 21.56
30 516.78 21.56
31 507.64 21.68
32 501.32 21.860000000000003
33 495.86 21.9
34 490.7 21.94
35 486.0 22.08
36 479.96 22.16
37 475.8200000000001 22.26
38 471.4000000000001 22.26
39 466.98 22.22
40 460.52 22.3
41 456.9000000000001 22.28
42 453.66 22.24
43 448.16 22.32
44 445.52 22.32
45 443.2 22.28
46 440.7 22.320000000000004
47 438.2600000000001 22.440000000000005
48 436.46 22.4
49 430.64 22.52
50 428.4800000000001 22.6
51 426.66 22.640000000000004
52 425.38 22.8
53 424.38 22.800000000000004
54 423.72 22.84
55 422.04 22.820000000000004
56 418.75999999999993 22.82
57 417.2000000000001 22.840000000000003
58 416.36 22.8
59 414.92 22.8
60 413.84 22.86
61 413.0400000000001 22.84
62 412.1 22.88
63 411.02 22.96
64 410.66 22.9
65 407.8200000000001 22.980000000000004
66 406.74 22.96
67 405.64 23.000000000000004
68 404.38 22.98
69 403.68000000000006 23.0
70 402.3 22.96
71 401.4 23.0
72 400.14 23.0
73 399.1 22.94
74 395.84 22.96
75 394.84 22.920000000000005
76 394.4 22.940000000000005
77 393.54 22.880000000000003
78 392.6 22.86
79 392.46 22.9
80 391.58 22.9
81 390.96 22.92
82 389.42 22.9
83 388.9 22.860000000000003
84 387.76 22.880000000000003
85 387.5 22.9
86 386.8 22.880000000000003
87 386.22 22.86
88 385.82 22.880000000000003
89 385.24 22.84
90 383.5 22.9
91 383.3 22.880000000000003
92 382.96 22.94
93 381.48 22.94
94 380.7600000000001 22.82
95 380.62 22.84
96 380.2000000000001 22.84
97 379.98 22.82
98 378.58 22.82
99 377.5 22.82
100 376.75999999999993 22.82
101 376.3200000000001 22.860000000000003
102 376.2 22.860000000000003
103 375.36 22.96
104 375.4 22.94
105 375.12 23.0
106 374.30000000000007 23.1
107 374.18000000000006 23.08
108 373.96 23.1
109 373.36 23.12
110 372.86 23.160000000000004
111 372.78 23.14
112 372.44 23.22
113 372.06000000000006 23.2
114 371.96 23.32
115 370.86 23.36
116 371.0 23.3
117 370.82 23.42
118 370.56000000000006 23.5
119 369.58 23.52
120 369.44 23.52
121 369.56 23.6
122 368.72 23.62
123 368.52 23.660000000000004
124 367.56000000000006 23.64
125 367.42 23.66
126 367.48 23.68
127 367.18 23.64
128 366.74 23.6
129 366.54 23.559999999999995
130 366.5400000000001 23.6
131 365.68 23.6
132 365.16 23.68
133 365.06000000000006 23.66
134 364.82 23.64
135 364.7000000000001 23.7
136 364.52 23.66
137 364.48 23.6
138 364.4599999999999 23.62
139 364.46 23.56
140 364.0 23.64
141 363.8 23.700000000000003
142 363.54 23.76
143 363.52 23.74
144 363.06 23.62
145 363.12 23.66
146 362.8200000000001 23.68
147 362.36 23.64
148 361.80000000000007 23.7


==> data/wcm-k3s-rosbag-10-merged.dat <==
second CPU RAM
0 0.0 0.0
1 0.0 0.0
2 0.0 0.0
3 50.0 0.05
4 464.5 1.275
5 1645.125 3.974999999999999
6 2127.05 10.425
7 1920.075 16.05
8 1715.575 18.125
9 1384.6249999999998 20.35
10 1159.7999999999995 20.675000000000004
11 982.3 20.875000000000004
12 891.9 21.02500000000001
13 782.725 21.300000000000004
14 734.1999999999999 21.55
15 696.275 21.700000000000003
16 662.5999999999999 21.77500000000001
17 634.5249999999999 21.825000000000003
18 610.7250000000001 21.925
19 596.6499999999999 21.925
20 589.525 21.975000000000005
21 576.55 22.02500000000001
22 566.825 22.050000000000004
23 555.8 22.175000000000004
24 550.6000000000001 22.475
25 545.625 22.700000000000003
26 535.2249999999999 22.725
27 527.4250000000001 22.925
28 520.4250000000001 22.975
29 512.4250000000001 23.025
30 504.925 23.050000000000004
31 497.9500000000001 23.175000000000004
32 492.575 23.325000000000003
33 482.275 23.325000000000003
34 472.875 23.450000000000003
35 468.575 23.575
36 462.0750000000001 23.600000000000005
37 453.9500000000001 23.6
38 450.275 23.65
39 446.9 23.625000000000004
40 443.175 23.625000000000007
41 439.4000000000001 23.725
42 436.9 23.875000000000004
43 434.875 24.02500000000001
44 432.275 23.975
45 429.975 23.950000000000003
46 427.175 23.975
47 425.2000000000001 23.975
48 422.35 23.950000000000003
49 420.55 24.050000000000004
50 418.425 24.075000000000003
51 416.9 24.075000000000003
52 415.25 24.125
53 412.925 24.1
54 411.05 24.02500000000001
55 409.1 24.075000000000003
56 408.2000000000001 24.075000000000003
57 403.075 24.075000000000003
58 399.275 24.1
59 398.25000000000006 24.025
60 397.12500000000006 24.025
61 394.1500000000001 24.05
62 392.9 24.125000000000004
63 391.62500000000006 24.175
64 390.4 24.225
65 388.925 24.225
66 387.85 24.275
67 387.15 24.225
68 386.475 24.25
69 385.95 24.200000000000003
70 385.025 24.225
71 384.7000000000001 24.200000000000003
72 383.7000000000001 24.250000000000004
73 383.12500000000006 24.200000000000003
74 382.5750000000001 24.250000000000004
75 381.775 24.25
76 381.15 24.175000000000004
77 380.0 24.1
78 379.35 24.15000000000001
79 378.7 24.175000000000004
80 375.30000000000007 24.200000000000003
81 375.15 24.15000000000001
82 373.3 24.100000000000005
83 373.5 24.100000000000005
84 371.75 24.050000000000004
85 371.4 24.050000000000004
86 370.7000000000001 24.02500000000001
87 369.775 24.02500000000001
88 369.25 24.050000000000004
89 369.2 24.050000000000004
90 369.175 24.125000000000004
91 368.775 24.200000000000003
92 368.425 24.200000000000003
93 367.85 24.25
94 367.225 24.200000000000003
95 366.725 24.300000000000004
96 366.15 24.225
97 365.825 24.225000000000005
98 365.57499999999993 24.200000000000003
99 365.225 24.225
100 364.55 24.200000000000003
101 364.6 24.200000000000003
102 364.1 24.225
103 362.475 24.250000000000004
104 360.9749999999999 24.300000000000004
105 360.4749999999999 24.325000000000003
106 358.9 24.350000000000005
107 357.675 24.425
108 357.20000000000005 24.40000000000001
109 356.7 24.475
110 356.80000000000007 24.55
111 356.52500000000003 24.575000000000003
112 356.35 24.52500000000001
113 355.725 24.6
114 355.2750000000001 24.575000000000003
115 354.85 24.550000000000004
116 354.3 24.550000000000004
117 353.90000000000003 24.575000000000003
118 353.8 24.675000000000004
119 353.625 24.65
120 353.45 24.750000000000004
121 353.025 24.750000000000004
122 352.725 24.750000000000004
123 352.37500000000006 24.75
124 352.175 24.750000000000007
125 351.875 24.775
126 350.95 24.800000000000004
127 350.425 24.800000000000004
128 350.65 24.800000000000004
129 350.57499999999993 24.775
130 349.525 24.800000000000004
131 348.6 24.800000000000004
132 348.29999999999995 24.875000000000007
133 348.02500000000003 24.825000000000003
134 348.29999999999995 24.875000000000004
135 348.225 24.9
136 348.05000000000007 24.975
137 348.05000000000007 24.975000000000005
138 348.25 24.950000000000003
139 348.125 24.975
140 348.02500000000003 24.975
141 347.7 24.95
142 347.725 24.950000000000003
143 347.65000000000003 24.875
144 347.25000000000006 24.875000000000004
145 347.0 24.875
146 346.95000000000005 24.85
147 346.95000000000005 25.000000000000007


==> data/wcm-k3s-rosbag-17-merged.dat <==
second CPU RAM
0 0.0 0.0
1 0.0 0.0
2 0.0 0.0
3 53.2 0.0
4 460.9 1.66
5 1613.26 7.3
6 1999.86 16.36
7 2152.26 19.12
8 1715.44 20.500000000000007
9 1406.32 20.820000000000004
10 1210.14 21.100000000000005
11 1071.6999999999998 21.300000000000004
12 971.5599999999998 21.4
13 895.72 21.500000000000004
14 833.9200000000001 21.660000000000004
15 782.9 21.840000000000003
16 741.1 22.000000000000004
17 694.94 22.120000000000005
18 666.24 22.2
19 641.96 22.280000000000005
20 621.56 22.3
21 606.3199999999999 22.4
22 608.28 22.4
23 593.64 22.520000000000003
24 579.3799999999999 22.500000000000004
25 580.9200000000001 22.7
26 558.1 22.840000000000003
27 542.76 23.020000000000003
28 528.72 23.140000000000004
29 520.9200000000001 23.26
30 513.7 23.4
31 506.34 23.4
32 498.96000000000015 23.480000000000004
33 492.36 23.52
34 486.9 23.54
35 482.2 23.660000000000004
36 477.54 23.68
37 473.88 23.78
38 468.74 23.860000000000003
39 462.06000000000006 23.920000000000005
40 458.5400000000001 23.92
41 454.84 23.96
42 451.36 24.040000000000003
43 448.2600000000001 24.1
44 444.98 24.040000000000003
45 442.48 24.12
46 440.0200000000001 24.06
47 434.66 24.000000000000007
48 430.02 24.0
49 425.46 24.06
50 420.88 24.06
51 419.56000000000006 24.28
52 417.64 24.200000000000003
53 415.06000000000006 24.180000000000003
54 413.22 24.200000000000003
55 411.0799999999999 24.26
56 409.14 24.200000000000003
57 407.7600000000001 24.28
58 406.5400000000001 24.38
59 405.3 24.42
60 402.74000000000007 24.44
61 401.86 24.380000000000003
62 400.2000000000001 24.42
63 398.7000000000001 24.420000000000005
64 397.14 24.6
65 395.88 24.58
66 394.5999999999999 24.58
67 393.12 24.660000000000004
68 392.34 24.700000000000003
69 388.66 24.72
70 387.64 24.7
71 385.48 24.640000000000004
72 383.2800000000001 24.640000000000004
73 383.02 24.6
74 381.94 24.54
75 381.06000000000006 24.5
76 379.96 24.540000000000003
77 378.68 24.5
78 377.76 24.5
79 376.88000000000005 24.440000000000005
80 376.6000000000001 24.46
81 376.02 24.46
82 374.4 24.48
83 373.75999999999993 24.48
84 373.3 24.5
85 372.3200000000001 24.5
86 371.5400000000001 24.5
87 370.74 24.500000000000007
88 370.14 24.54
89 369.86 24.500000000000007
90 369.2799999999999 24.46
91 367.84 24.46
92 365.18 24.48
93 364.5 24.500000000000007
94 363.84 24.52
95 362.5000000000001 24.5
96 361.94000000000005 24.520000000000003
97 361.86 24.580000000000005
98 361.50000000000006 24.540000000000003
99 361.3200000000001 24.54
100 360.66 24.540000000000003
101 360.14 24.520000000000003
102 359.76000000000005 24.5
103 359.5 24.520000000000003
104 358.48 24.48
105 357.88 24.540000000000003
106 357.4 24.580000000000005
107 357.04 24.58
108 356.52 24.620000000000005
109 355.8 24.68
110 355.58 24.74
111 355.34 24.72
112 354.62 24.74
113 354.08000000000004 24.72
114 352.32 24.76
115 351.22 24.820000000000004
116 350.55999999999995 24.92
117 349.4799999999999 24.9
118 349.05999999999995 24.860000000000003
119 348.7399999999999 24.92
120 348.67999999999995 24.96
121 348.16 25.02
122 347.96 25.000000000000004
123 347.68 25.06
124 347.56 25.0
125 346.6 25.1
126 346.44 25.1
127 346.26 25.12
128 346.16 25.04
129 345.88 25.0
130 345.48 25.0
131 345.02 25.0
132 344.42 24.96
133 344.18 25.0
134 344.0 25.040000000000003
135 343.3 25.1
136 343.25999999999993 25.120000000000005
137 342.82 25.160000000000004
138 341.78000000000003 25.160000000000004
139 341.5 25.180000000000007
140 340.75999999999993 25.16
141 340.46000000000004 25.2
142 340.64 25.14
143 340.48 25.16
144 340.34 25.18
145 340.18 25.28
146 340.04 25.2
147 339.3 25.18
148 338.98 25.2
149 338.74 25.18
150 338.56 25.160000000000004
151 338.3 25.2


==> data/wcm-k3s-rosbag-26-merged.dat <==
second CPU RAM
0 0.0 0.0
1 0.0 0.0
2 0.0 0.0
3 60.0 0.0
4 200.8 0.6
5 738.7 2.24
6 1228.24 4.5
7 1459.98 12.38
8 1484.0800000000002 17.900000000000002
9 2031.6600000000003 19.56
10 1865.72 20.98
11 1523.56 21.780000000000005
12 1283.1799999999998 22.160000000000004
13 1130.26 22.340000000000003
14 1024.54 22.500000000000007
15 917.96 22.72
16 843.0 22.840000000000003
17 795.9400000000002 23.000000000000004
18 744.0200000000001 23.06000000000001
19 711.5399999999998 23.120000000000005
20 684.82 23.24
21 661.26 23.26
22 640.72 23.28
23 613.06 23.26
24 605.72 23.28
25 597.8599999999999 23.28
26 586.68 23.28
27 580.76 23.44
28 576.24 23.56
29 568.24 23.72000000000001
30 560.26 23.8
31 553.22 23.96
32 546.36 23.96
33 539.1000000000001 24.0
34 532.38 24.06
35 526.78 24.26
36 518.0000000000001 24.32
37 513.0600000000001 24.28
38 504.96 24.32
39 500.22 24.420000000000005
40 493.2 24.42
41 488.46 24.4
42 484.3 24.52
43 481.06000000000006 24.700000000000003
44 472.16 24.780000000000005
45 468.86 24.76
46 465.12000000000006 24.82
47 462.56000000000006 24.860000000000003
48 460.2600000000001 24.84
49 457.2 24.94
50 454.14 24.92
51 451.98 24.9
52 450.06000000000006 25.0
53 447.5400000000001 25.06
54 445.66 25.06000000000001
55 444.08 25.1
56 439.7 25.140000000000004
57 438.0000000000001 25.18
58 436.1 25.18
59 433.0400000000001 25.120000000000005
60 431.7600000000001 25.16
61 428.4 25.12
62 427.24000000000007 25.18
63 425.30000000000007 25.2
64 423.7600000000001 25.18
65 419.34 25.18
66 418.18 25.26
67 417.0200000000001 25.24
68 415.4200000000001 25.24
69 414.34 25.28
70 413.7 25.320000000000004
71 412.94 25.26
72 411.48 25.24
73 410.3 25.24
74 409.04 25.2
75 407.88 25.18
76 406.68 25.120000000000005
77 404.9 25.160000000000004
78 404.18 25.1
79 403.66 25.12
80 401.48 25.04
81 400.46 25.1
82 398.62 25.04
83 398.0 25.000000000000007
84 397.14 25.06
85 396.3200000000001 25.020000000000003
86 393.4800000000001 25.040000000000003
87 392.4800000000001 25.040000000000003
88 392.12 25.020000000000003
89 391.44 25.000000000000004
90 390.74000000000007 24.960000000000004
91 390.68 24.96
92 389.84 25.020000000000003
93 389.3 25.0
94 388.50000000000006 25.000000000000007
95 387.94000000000005 24.940000000000005
96 387.42 24.98
97 386.92 24.940000000000005
98 385.2000000000001 24.980000000000004
99 384.64 25.000000000000004
100 384.22 25.04
101 383.16 25.04
102 382.4 25.0
103 380.88 24.98
104 380.32 24.92
105 379.86 24.96
106 379.42 24.98
107 378.16 25.040000000000003
108 377.08 25.04
109 376.74 25.1
110 376.18 25.160000000000004
111 375.7600000000001 25.200000000000006
112 375.58 25.360000000000003
113 375.04 25.3
114 374.3200000000001 25.32
115 374.02 25.42
116 373.4 25.4
117 372.96 25.44
118 372.75999999999993 25.44
119 371.75999999999993 25.440000000000005
120 371.2600000000001 25.380000000000003
121 371.02 25.46
122 370.3200000000001 25.520000000000003
123 369.4 25.520000000000003
124 369.14 25.620000000000005
125 368.8 25.7
126 368.54 25.72
127 368.2600000000001 25.620000000000005
128 367.24 25.660000000000004
129 366.44 25.62
130 366.1 25.640000000000004
131 366.0 25.58
132 365.66 25.72000000000001
133 365.46 25.640000000000004
134 365.1 25.62
135 364.78 25.72000000000001
136 364.36 25.640000000000004
137 364.1 25.58
138 363.92 25.56
139 363.32 25.54
140 362.92 25.6
141 362.68 25.6
142 362.50000000000006 25.56
143 361.92 25.58
144 361.58 25.58
145 360.68 25.58
146 360.3 25.58
147 360.14000000000004 25.58
148 359.9800000000001 25.520000000000003
149 359.2 25.5
150 359.04 25.44
151 358.86 25.54
152 357.80000000000007 25.5

